Resolving dichotomy in compact objects through continuous gravitational waves observation

More than two dozen soft gamma-ray repeaters (SGRs) and anomalous X-ray pulsars (AXPs) have been detected so far. These are isolated compact objects. Many of them are either found to be associated with supernova remnants or their surface magnetic fields are directly measured, confirming that they are neutron stars (NSs). However, it has been argued that some SGRs and AXPs are highly magnetized white dwarfs (WDs). Meanwhile, the existence of super-Chandrasekhar WDs has remained to be a puzzle. However, not even a single such massive WD has been observed directly. Moreover, some WD pulsars are detected in electromagnetic surveys and some of their masses are still not confirmed. Here we calculate the signal-to-noise ratio for all these objects, considering different magnetic field configurations and thereby estimate the required time for their detection by various gravitational wave (GW) detectors. For SGRs and AXPs, we show that, if these are NSs, they can hardly be detected by any of the GW detectors, while if they are WDs, Big Bang Observer (BBO), DECi-hertz Interferometer Gravitational wave Observatory (DECIGO) and Advanced Laser Interferometer Antenna (ALIA) would be able to detect them within a few days to a year of integration, depending on the magnetic field strength and its configuration. Similarly, if a super-Chandrasekhar WD has a dominant toroidal field, we show that even Laser Interferometer Space Antenna (LISA) and TianQin would be able to detect it within one year of integration. We also discuss how GWs can confirm the masses of the WD pulsars.

==> legacy/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
